PyLO: Towards Accessible Learned Optimizers in PyTorch

Learned optimizers have been an active research topic over the past decade, with increasing progress toward practical, general-purpose optimizers that can serve as drop-in replacements for widely used methods like Adam. However, recent advances such as VeLO, which was meta-trained for 4000 TPU-months, remain largely inaccessible to the broader community, in part due to their reliance on JAX and the absence of user-friendly packages for independently using the optimizers after meta-training. To address this gap, we introduce PyLO, a PyTorch-based library that brings learned optimizers to the remaining ~70% of machine learning community via the familiar torch.optim.Optimizer interface. Unlike prior work focused on limited-scale academic tasks, our emphasis is on applying learned optimization to real-world large-scale pre-training tasks. Our systems contribution includes CUDA-accelerated implementations of the small fc lopt(Metz et al., 2022a) and VeLO(Metz et al., 2022b) learned optimizers, achieving substantial performance gains, with training throughput on ViT-B/16 (batch size 32) increasing from 39.36 and 49.73 to 205.59 and 191.18 samples per second, respectively. PyLO has the versatility that allows us to easily combine learned optimizers with existing optimization tools such as learning rate schedules and weight decay. When doing so, we discover that learned optimizers can substantially benefit from it. Our code is available at https://github.com/Belilovsky-Lab/pylo

==> mlsys/not_used_ref.txt <==
@article{stitch2018sparse,
  author       = {Sebastian U. Stich and
                  Jean{-}Baptiste Cordonnier and
                  Martin Jaggi},
  title        = {Sparsified {SGD} with Memory},
  journal      = {CoRR},
  volume       = {abs/1809.07599},
  year         = {2018},
  eprinttype    = {arXiv},
  eprint       = {1809.07599},
  timestamp    = {Fri, 05 Oct 2018 11:34:52 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-1809-07599.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}
@article{nabli2023textbf,
  title={$\textrm{A}^2\textrm{CiD}^2$: Accelerating Asynchronous Communication in Decentralized Deep Learning},
  author={Nabli, Adel and Belilovsky, Eugene and Oyallon, Edouard},
  journal={arXiv preprint arXiv:2306.08289},
  year={2023}
}
@article{yuan2022decentralized,
  title={Decentralized training of foundation models in heterogeneous environments},
  author={Yuan, Binhang and He, Yongjun and Davis, Jared and Zhang, Tianyi and Dao, Tri and Chen, Beidi and Liang, Percy S and Re, Christopher and Zhang, Ce},
  journal={Advances in Neural Information Processing Systems},
  volume={35},
  pages={25464--25477},
  year={2022}
}
@inproceedings{lian2018asynchronous,
  title={Asynchronous decentralized parallel stochastic gradient descent},
  author={Lian, Xiangru and Zhang, Wei and Zhang, Ce and Liu, Ji},
  booktitle={International Conference on Machine Learning},
  pages={3043--3052},
  year={2018},
  organization={PMLR}
}
@article{stich2018local,
  title={Local SGD converges fast and communicates little},
  author={Stich, Sebastian U},
  journal={arXiv preprint arXiv:1805.09767},
  year={2018}
}
@inproceedings{karimireddy2020scaffold,
  title={Scaffold: Stochastic controlled averaging for federated learning},
  author={Karimireddy, Sai Praneeth and Kale, Satyen and Mohri, Mehryar and Reddi, Sashank and Stich, Sebastian and Suresh, Ananda Theertha},
  booktitle={International conference on machine learning},
  pages={5132--5143},
  year={2020},
  organization={PMLR}
}
@article{nabli2022dadao,
  title={DADAO: Decoupled Accelerated Decentralized Asynchronous Optimization for Time-Varying Gossips},
  author={Nabli, Adel and Oyallon, Edouard},
  journal={arXiv preprint arXiv:2208.00779},
  year={2022}
}
@article{alistarh2017qsgd,
  title={QSGD: Communication-efficient SGD via gradient quantization and encoding},
  author={Alistarh, Dan and Grubic, Demjan and Li, Jerry and Tomioka, Ryota and Vojnovic, Milan},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}
@article{shi2019topk,
  author       = {Shaohuai Shi and
                  Xiaowen Chu and
                  Ka Chun Cheung and
                  Simon See},
  title        = {Understanding Top-k Sparsification in Distributed Deep Learning},
  journal      = {CoRR},
  volume       = {abs/1911.08772},
  year         = {2019},
  eprinttype    = {arXiv},
  eprint       = {1911.08772},
  timestamp    = {Thu, 28 Oct 2021 13:52:50 +0200},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{mishchenko2022proxskip,
  title={Proxskip: Yes! local gradient steps provably lead to communication acceleration! finally!},
  author={Mishchenko, Konstantin and Malinovsky, Grigory and Stich, Sebastian and Richt{\'a}rik, Peter},
  booktitle={International Conference on Machine Learning},
  pages={15750--15769},
  year={2022},
  organization={PMLR}
}


@inproceedings{touvron2021deit,
  author       = {Hugo Touvron and
                  Matthieu Cord and
                  Matthijs Douze and
                  Francisco Massa and
                  Alexandre Sablayrolles and
                  Herv{\'{e}} J{\'{e}}gou},
  editor       = {Marina Meila and
                  Tong Zhang},
  title        = {Training data-efficient image transformers {\&} distillation through
                  attention},
  booktitle    = {Proceedings of the 38th International Conference on Machine Learning,
                  {ICML} 2021, 18-24 July 2021, Virtual Event},
  series       = {Proceedings of Machine Learning Research},
  volume       = {139},
  pages        = {10347--10357},
  publisher    = {{PMLR}},
  year         = {2021},
}

@inproceedings{he2016resnet,
  author       = {Kaiming He and
                  Xiangyu Zhang and
                  Shaoqing Ren and
                  Jian Sun},
  title        = {Deep Residual Learning for Image Recognition},
  booktitle    = {2016 {IEEE} Conference on Computer Vision and Pattern Recognition,
                  {CVPR} 2016, Las Vegas, NV, USA, June 27-30, 2016},
  pages        = {770--778},
  publisher    = {{IEEE} Computer Society},
  year         = {2016},
}



@article{chelba2013lm1b,
  author    = {Ciprian Chelba and
               Tomas Mikolov and
               Mike Schuster and
               Qi Ge and
               Thorsten Brants and
               Phillipp Koehn},
  title     = {One Billion Word Benchmark for Measuring Progress in Statistical Language
               Modeling},
  journal   = {CoRR},
  volume    = {abs/1312.3005},
  year      = {2013},
}




@misc{metz2022practical,
      title={Practical tradeoffs between memory, compute, and performance in learned optimizers}, 
      author={Luke Metz and C. Daniel Freeman and James Harrison and Niru Maheswaranathan and Jascha Sohl-Dickstein},
      year={2022},
      eprint={2203.11860},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@book{thrun2012learning,
  title={Learning to learn},
  author={Thrun, Sebastian and Pratt, Lorien},
  year={2012},
  publisher={Springer Science \& Business Media}
}
@inproceedings{ravi2016optimization,
  title={Optimization as a model for few-shot learning},
  author={Ravi, Sachin and Larochelle, Hugo},
  booktitle={International conference on learning representations},
  year={2016}
}
@article{andrychowicz2016learning,
  title={Learning to learn by gradient descent by gradient descent},
  author={Andrychowicz, Marcin and Denil, Misha and Gomez, Sergio and Hoffman, Matthew W and Pfau, David and Schaul, Tom and Shillingford, Brendan and De Freitas, Nando},
  journal={Advances in neural information processing systems},
  volume={29},
  year={2016}
}

@inproceedings{ji2019learning,
  title={Learning to Learn Gradient Aggregation by Gradient Descent.},
  author={Ji, Jinlong and Chen, Xuhui and Wang, Qianlong and Yu, Lixing and Li, Pan},
  booktitle={IJCAI},
  pages={2614--2620},
  year={2019}
}
@inproceedings{woodworth2020local,
  title={Is local SGD better than minibatch SGD?},
  author={Woodworth, Blake and Patel, Kumar Kshitij and Stich, Sebastian and Dai, Zhen and Bullins, Brian and Mcmahan, Brendan and Shamir, Ohad and Srebro, Nathan},
  booktitle={International Conference on Machine Learning},
  pages={10334--10343},
  year={2020},
  organization={PMLR}
}
@article{schmidhuber1992learning,
  title={Learning to control fast-weight memories: An alternative to dynamic recurrent networks},
  author={Schmidhuber, J{\"u}rgen},
  journal={Neural Computation},
  volume={4},
  number={1},
  pages={131--139},
  year={1992},
  publisher={MIT Press One Rogers Street, Cambridge, MA 02142-1209, USA journals-info~…}
}
@article{velo,
  title={Velo: Training versatile learned optimizers by scaling up},
  author={Metz, Luke and Harrison, James and Freeman, C Daniel and Merchant, Amil and Beyer, Lucas and Bradbury, James and Agrawal, Naman and Poole, Ben and Mordatch, Igor and Roberts, Adam and others},
  journal={arXiv preprint arXiv:2211.09760},
  year={2022}
}
@inproceedings{wichrowska2017learned,
  title={Learned optimizers that scale and generalize},
  author={Wichrowska, Olga and Maheswaranathan, Niru and Hoffman, Matthew W and Colmenarejo, Sergio Gomez and Denil, Misha and Freitas, Nando and Sohl-Dickstein, Jascha},
  booktitle={International conference on machine learning},
  pages={3751--3760},
  year={2017},
  organization={PMLR}
}

@article{chen2020training,
  title={Training stronger baselines for learning to optimize},
  author={Chen, Tianlong and Zhang, Weiyi and Jingyang, Zhou and Chang, Shiyu and Liu, Sijia and Amini, Lisa and Wang, Zhangyang},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={7332--7343},
  year={2020}
}

@article{almeida2021generalizable,
  title={A generalizable approach to learning optimizers},
  author={Almeida, Diogo and Winter, Clemens and Tang, Jie and Zaremba, Wojciech},
  journal={arXiv preprint arXiv:2106.00958},
  year={2021}
}

@inproceedings{metz2019understanding,
  title={Understanding and correcting pathologies in the training of learned optimizers},
  author={Metz, Luke and Maheswaranathan, Niru and Nixon, Jeremy and Freeman, Daniel and Sohl-Dickstein, Jascha},
  booktitle={International Conference on Machine Learning},
  pages={4556--4565},
  year={2019},
  organization={PMLR}
}

@article{metz2020tasks,
  title={Tasks, stability, architecture, and compute: Training more effective learned optimizers, and using them to train themselves},
  author={Metz, Luke and Maheswaranathan, Niru and Freeman, C Daniel and Poole, Ben and Sohl-Dickstein, Jascha},
  journal={arXiv preprint arXiv:2009.11243},
  year={2020}
}

@article{harrison2022closer,
  title={A closer look at learned optimization: Stability, robustness, and inductive biases},
  author={Harrison, James and Metz, Luke and Sohl-Dickstein, Jascha},
  journal={Advances in Neural Information Processing Systems},
  volume={35},
  pages={3758--3773},
  year={2022}
}

@article{amos2022tutorial,
  title={Tutorial on amortized optimization for learning to optimize over continuous domains},
  author={Amos, Brandon},
  journal={arXiv e-prints},
  pages={arXiv--2202},
  year={2022}
}

@article{chen2022learning,
  title={Learning to optimize: A primer and a benchmark},
  author={Chen, Tianlong and Chen, Xiaohan and Chen, Wuyang and Wang, Zhangyang and Heaton, Howard and Liu, Jialin and Yin, Wotao},
  journal={The Journal of Machine Learning Research},
  volume={23},
  number={1},
  pages={8562--8620},
  year={2022},
  publisher={JMLRORG}
}


@inproceedings{vicol2021pes,
  author       = {Paul Vicol and
                  Luke Metz and
                  Jascha Sohl{-}Dickstein},
  editor       = {Marina Meila and
                  Tong Zhang},
  title        = {Unbiased Gradient Estimation in Unrolled Computation Graphs with Persistent
                  Evolution Strategies},
  booktitle    = {Proceedings of the 38th International Conference on Machine Learning,
                  {ICML} 2021, 18-24 July 2021, Virtual Event},
  series       = {Proceedings of Machine Learning Research},
  volume       = {139},
  pages        = {10553--10563},
  publisher    = {{PMLR}},
  year         = {2021},
}

@article{lv20217rnnprop,
  author       = {Kaifeng Lv and
                  Shunhua Jiang and
                  Jian Li},
  title        = {Learning Gradient Descent: Better Generalization and Longer Horizons},
  journal      = {CoRR},
  volume       = {abs/1703.03633},
  year         = {2017},
  eprinttype    = {arXiv},
  eprint       = {1703.03633},
  timestamp    = {Tue, 12 May 2020 17:15:19 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/LvJL17.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{pschwarz2022guard,
  author       = {Isabeau Pr{\'{e}}mont{-}Schwarz and
                  Jaroslav Vitku and
                  Jan Feyereisl},
  title        = {A Simple Guard for Learned Optimizers},
  journal      = {CoRR},
  volume       = {abs/2201.12426},
  year         = {2022},
  eprinttype    = {arXiv},
  eprint       = {2201.12426},
  timestamp    = {Wed, 02 Feb 2022 15:00:01 +0100},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2201-12426.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}




@inproceedings{shazeer2018adafac,
  author       = {Noam Shazeer and
                  Mitchell Stern},
  editor       = {Jennifer G. Dy and
                  Andreas Krause},
  title        = {Adafactor: Adaptive Learning Rates with Sublinear Memory Cost},
  booktitle    = {Proceedings of the 35th International Conference on Machine Learning,
                  {ICML} 2018, Stockholmsm{\"{a}}ssan, Stockholm, Sweden, July
                  10-15, 2018},
  series       = {Proceedings of Machine Learning Research},
  volume       = {80},
  pages        = {4603--4611},
  publisher    = {{PMLR}},
  year         = {2018},
}
@inproceedings{hochreiter2001learning,
  title={Learning to learn using gradient descent},
  author={Hochreiter, Sepp and Younger, A Steven and Conwell, Peter R},
  booktitle={Artificial Neural Networks—ICANN 2001: International Conference Vienna, Austria, August 21--25, 2001 Proceedings 11},
  pages={87--94},
  year={2001},
  organization={Springer}
}
@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@misc{kingma2017adam,
      title={Adam: A Method for Stochastic Optimization}, 
      author={Diederik P. Kingma and Jimmy Ba},
      year={2017},
      eprint={1412.6980},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}


%sgd
@article{Robbins1951ASA,
  title={A Stochastic Approximation Method},
  author={Herbert E. Robbins},
  journal={Annals of Mathematical Statistics},
  year={1951},
  volume={22},
  pages={400-407},
}

@article{xiao2017fashion,
  title={Fashion-mnist: a novel image dataset for benchmarking machine learning algorithms},
  author={Xiao, Han and Rasul, Kashif and Vollgraf, Roland},
  journal={arXiv preprint arXiv:1708.07747},
  year={2017}
}

@article{krizhevsky2009learning,
  title={Learning multiple layers of features from tiny images},
  author={Krizhevsky, Alex and others},
  year={2009},
  publisher={Citeseer}
}

@article{russakovsky2015imagenet,
  title={Imagenet large scale visual recognition challenge},
  author={Russakovsky, Olga and Deng, Jia and Su, Hao and Krause, Jonathan and Satheesh, Sanjeev and Ma, Sean and Huang, Zhiheng and Karpathy, Andrej and others},
  journal={International journal of computer vision},
  year={2015},
  publisher={Springer}
}




@misc{stich2019local,
      title={Local SGD Converges Fast and Communicates Little}, 
      author={Sebastian U. Stich},
      year={2019},
      eprint={1805.09767},
      archivePrefix={arXiv},
      primaryClass={math.OC}
}
@article{ortiz2021trade,
  title={Trade-offs of Local SGD at scale: An empirical study},
  author={Ortiz, Jose Javier Gonzalez and Frankle, Jonathan and Rabbat, Mike and Morcos, Ari and Ballas, Nicolas},
  journal={arXiv preprint arXiv:2110.08133},
  year={2021}
}
@article{li2019convergence,
  title={On the convergence of fedavg on non-iid data},
  author={Li, Xiang and Huang, Kaixuan and Yang, Wenhao and Wang, Shusen and Zhang, Zhihua},
  journal={arXiv preprint arXiv:1907.02189},
  year={2019}
}
@article{reddi2020adaptive,
  title={Adaptive federated optimization},
  author={Reddi, Sashank and Charles, Zachary and Zaheer, Manzil and Garrett, Zachary and Rush, Keith and Kone{\v{c}}n{\`y}, Jakub and Kumar, Sanjiv and McMahan, H Brendan},
  journal={arXiv preprint arXiv:2003.00295},
  year={2020}
}
@inproceedings{mcmahan2017communication,
  title={Communication-efficient learning of deep networks from decentralized data},
  author={McMahan, Brendan and Moore, Eider and Ramage, Daniel and Hampson, Seth and y Arcas, Blaise Aguera},
  booktitle={Artificial intelligence and statistics},
  pages={1273--1282},
  year={2017},
  organization={PMLR}
}
@InProceedings{pmlr-v202-wang23t,
  title = 	 {{C}ocktail{SGD}: Fine-tuning Foundation Models over 500{M}bps Networks},
  author =       {Wang, Jue and Lu, Yucheng and Yuan, Binhang and Chen, Beidi and Liang, Percy and De Sa, Christopher and Re, Christopher and Zhang, Ce},
  booktitle = 	 {Proceedings of the 40th International Conference on Machine Learning},
  pages = 	 {36058--36076},
  year = 	 {2023},
  editor = 	 {Krause, Andreas and Brunskill, Emma and Cho, Kyunghyun and Engelhardt, Barbara and Sabato, Sivan and Scarlett, Jonathan},
  volume = 	 {202},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {23--29 Jul},
  publisher =    {PMLR},
  abstract = 	 {Distributed training of foundation models, especially large language models (LLMs), is communication-intensive and so has heavily relied on centralized data centers with fast interconnects. Can we train on slow networks and unlock the potential of decentralized infrastructure for foundation models? In this paper, we propose CocktailSGD, a novel communication-efficient training framework that combines three distinct compression techniques – random sparsification, top-K sparsification, and quantization – to achieve much greater compression than each individual technique alone. We justify the benefit of such a hybrid approach through a theoretical analysis of convergence. Empirically, we show that CocktailSGD achieves up to 117$\times$ compression in fine-tuning LLMs up to 20 billion parameters without hurting convergence. On a 500Mbps network, CocktailSGD only incurs $\sim$1.2$\times$ slowdown compared with data center networks.}
}

@article{lin2018local,
  author       = {Tao Lin and
                  Sebastian U. Stich and
                  Martin Jaggi},
  title        = {Don't Use Large Mini-Batches, Use Local {SGD}},
  journal      = {CoRR},
  volume       = {abs/1808.07217},
  year         = {2018},
  eprinttype    = {arXiv},
  eprint       = {1808.07217},
  timestamp    = {Tue, 01 Jun 2021 10:12:08 +0200},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{wang2019slowmo,
  author       = {Jianyu Wang and
                  Vinayak Tantia and
                  Nicolas Ballas and
                  Michael G. Rabbat},
  title        = {SlowMo: Improving Communication-Efficient Distributed {SGD} with Slow
                  Momentum},
  journal      = {CoRR},
  volume       = {abs/1910.00643},
  year         = {2019},
  eprinttype    = {arXiv},
  eprint       = {1910.00643},
  timestamp    = {Mon, 09 Nov 2020 08:50:24 +0100},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}




@inproceedings{tensorv,
author = {Yang, Greg and Hu, Edward J. and Babuschkin, Igor and Sidor, Szymon and Farhi, David and Pachocki, Jakub and Liu, Xiaodong and Chen, Weizhu and Gao, Jianfeng},
title = {Tensor Programs V: Tuning Large Neural Networks via Zero-Shot Hyperparameter Transfer},
booktitle = {NeurIPS 2021},
year = {2022},
month = {March},
abstract = {Hyperparameter (HP) tuning in deep learning is an expensive process, prohibitively so for neural networks (NNs) with billions of parameters. We show that, in the recently discovered Maximal Update Parametrization (P), many optimal HPs remain stable even as model size changes. This leads to a new HP tuning paradigm we call *Transfer*: parametrize the target model in P, tune the HP indirectly on a smaller model, and *zero-shot transfer* them to the full-sized model, i.e., without directly tuning the latter at all. We verify Transfer on Transformer and ResNet. For example, 1) by transferring pretraining HPs from a model of 13M parameters, we outperform published numbers of BERT-large (350M parameters), with a total tuning cost equivalent to pretraining BERT-large once; 2) by transferring from 40M parameters, we outperform published numbers of the 6.7B GPT-3 model, with tuning cost only 7% of total pretraining cost. A Pytorch implementation of our technique can be found at github.com/microsoft/mup and installable via pip install mup.},
}




@inproceedings{li2023convergence,
  author       = {Haochuan Li and
                  Alexander Rakhlin and
                  Ali Jadbabaie},
  editor       = {Alice Oh and
                  Tristan Naumann and
                  Amir Globerson and
                  Kate Saenko and
                  Moritz Hardt and
                  Sergey Levine},
  title        = {Convergence of Adam Under Relaxed Assumptions},
  booktitle    = {Advances in Neural Information Processing Systems 36: Annual Conference
                  on Neural Information Processing Systems 2023, NeurIPS 2023, New Orleans,
                  LA, USA, December 10 - 16, 2023},
  year         = {2023},
  }



@misc{dinov2,
  title={DINOv2: Learning Robust Visual Features without Supervision},
  author={Oquab, Maxime and Darcet, Timothée and Moutakanni, Theo and Vo, Huy V. and Szafraniec, Marc and Khalidov, Vasil and Fernandez, Pierre and Haziza, Daniel and Massa, Francisco and El-Nouby, Alaaeldin and Howes, Russell and Huang, Po-Yao and Xu, Hu and Sharma, Vasu and Li, Shang-Wen and Galuba, Wojciech and Rabbat, Mike and Assran, Mido and Ballas, Nicolas and Synnaeve, Gabriel and Misra, Ishan and Jegou, Herve and Mairal, Julien and Labatut, Patrick and Joulin, Armand and Bojanowski, Piotr},
  journal={arXiv:2304.07193},
  year={2023}
}

@inproceedings{stablediffusion,
  author       = {Robin Rombach and
                  Andreas Blattmann and
                  Dominik Lorenz and
                  Patrick Esser and
                  Bj{\"{o}}rn Ommer},
  title        = {High-Resolution Image Synthesis with Latent Diffusion Models},
  booktitle    = {{IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
                  {CVPR} 2022, New Orleans, LA, USA, June 18-24, 2022},
  pages        = {10674--10685},
  publisher    = {{IEEE}},
  year         = {2022},
}

@article{segment_anything,
  title={Segment Anything},
  author={Kirillov, Alexander and Mintun, Eric and Ravi, Nikhila and Mao, Hanzi and Rolland, Chloe and Gustafson, Laura and Xiao, Tete and Whitehead, Spencer and Berg, Alexander C. and Lo, Wan-Yen and Doll{\'a}r, Piotr and Girshick, Ross},
  journal={arXiv:2304.02643},
  year={2023}
}

@inproceedings{flamingo,
  author       = {Jean{-}Baptiste Alayrac and
                  Jeff Donahue and
                  Pauline Luc and
                  Antoine Miech and
                  Iain Barr and
                  Yana Hasson and
                  Karel Lenc and
                  Arthur Mensch and
                  Katherine Millican and
                  Malcolm Reynolds and
                  Roman Ring and
                  Eliza Rutherford and
                  Serkan Cabi and
                  Tengda Han and
                  Zhitao Gong and
                  Sina Samangooei and
                  Marianne Monteiro and
                  Jacob L. Menick and
                  Sebastian Borgeaud and
                  Andy Brock and
                  Aida Nematzadeh and
                  Sahand Sharifzadeh and
                  Mikolaj Binkowski and
                  Ricardo Barreira and
                  Oriol Vinyals and
                  Andrew Zisserman and
                  Kar{\'{e}}n Simonyan},
  editor       = {Sanmi Koyejo and
                  S. Mohamed and
                  A. Agarwal and
                  Danielle Belgrave and
                  K. Cho and
                  A. Oh},
  title        = {Flamingo: a Visual Language Model for Few-Shot Learning},
  booktitle    = {Advances in Neural Information Processing Systems 35: Annual Conference
                  on Neural Information Processing Systems 2022, NeurIPS 2022, New Orleans,
                  LA, USA, November 28 - December 9, 2022},
  year         = {2022},
  }



@inproceedings{clip,
  author       = {Alec Radford and
                  Jong Wook Kim and
                  Chris Hallacy and
                  Aditya Ramesh and
                  Gabriel Goh and
                  Sandhini Agarwal and
                  Girish Sastry and
                  Amanda Askell and
                  Pamela Mishkin and
                  Jack Clark and
                  Gretchen Krueger and
                  Ilya Sutskever},
  editor       = {Marina Meila and
                  Tong Zhang},
  title        = {Learning Transferable Visual Models From Natural Language Supervision},
  booktitle    = {Proceedings of the 38th International Conference on Machine Learning,
                  {ICML} 2021, 18-24 July 2021, Virtual Event},
  series       = {Proceedings of Machine Learning Research},
  volume       = {139},
  pages        = {8748--8763},
  publisher    = {{PMLR}},
  year         = {2021},}


@article{videoworldsimulators2024,
  title={Video generation models as world simulators},
  author={Tim Brooks and Bill Peebles and Connor Homes and Will DePue and Yufei Guo and Li Jing and David Schnurr and Joe Taylor and Troy Luhman and Eric Luhman and Clarence Wing Yin Ng and Ricky Wang and Aditya Ramesh},
  year={2024},
}

@inproceedings{brown2020language,
  title={Language models are few-shot learners},
  author={Brown, Tom B and Mann, Benjamin and Ryder, Nick and Subbiah, Melanie and Kaplan, Jared and Dhariwal, Prafulla and Neelakantan, Arvind and Shyam, Pranav and Sastry, Girish and Askell, Amanda and others},
  booktitle={Proceedings of the 34th International Conference on Neural Information Processing Systems},
  pages={1877--1901},
  year={2020},

}




@inproceedings{li2023variance,
  title={Variance-Reduced Gradient Estimation via Noise-Reuse in Online Evolution Strategies},
  author={Li, Oscar and Harrison, James and Sohl-Dickstein, Jascha and Smith, Virginia and Metz, Luke},
  booktitle={Thirty-seventh Conference on Neural Information Processing Systems},
  year={2023}
}
@book{Goodfellow,
    title={Deep Learning},
    author={Ian Goodfellow and Yoshua Bengio and Aaron Courville},
    publisher={MIT Press},

    year={2016}
}




@article{sift,
  author       = {David G. Lowe},
  title        = {Distinctive Image Features from Scale-Invariant Keypoints},
  journal      = {Int. J. Comput. Vis.},
  volume       = {60},
  number       = {2},
  pages        = {91--110},
  year         = {2004},}



@INPROCEEDINGS{hog,
  author={Dalal, N. and Triggs, B.},
  booktitle={2005 IEEE Computer Society Conference on Computer Vision and Pattern Recognition (CVPR'05)}, 
  title={Histograms of oriented gradients for human detection}, 
  year={2005},
  volume={1},
  number={},
  pages={886-893 vol. 1},
  keywords={Histograms;Humans;Robustness;Object recognition;Support vector machines;Object detection;Testing;Image edge detection;High performance computing;Image databases},
  doi={10.1109/CVPR.2005.177}}




@article{nesteroves,
  author       = {Yurii E. Nesterov and
                  Vladimir G. Spokoiny},
  title        = {Random Gradient-Free Minimization of Convex Functions},
  journal      = {Found. Comput. Math.},
  volume       = {17},
  number       = {2},
  pages        = {527--566},
  year         = {2017},

}


@inproceedings{parmas2018es,
  author       = {Paavo Parmas and
                  Carl Edward Rasmussen and
                  Jan Peters and
                  Kenji Doya},
  editor       = {Jennifer G. Dy and
                  Andreas Krause},
  title        = {{PIPPS:} Flexible Model-Based Policy Search Robust to the Curse of
                  Chaos},
  booktitle    = {Proceedings of the 35th International Conference on Machine Learning,
                  {ICML} 2018, Stockholmsm{\"{a}}ssan, Stockholm, Sweden, July
                  10-15, 2018},
  series       = {Proceedings of Machine Learning Research},
  volume       = {80},
  pages        = {4062--4071},
  publisher    = {{PMLR}},
  year         = {2018},}


@inproceedings{buckman2018es,
  author       = {Jacob Buckman and
                  Danijar Hafner and
                  George Tucker and
                  Eugene Brevdo and
                  Honglak Lee},
  editor       = {Samy Bengio and
                  Hanna M. Wallach and
                  Hugo Larochelle and
                  Kristen Grauman and
                  Nicol{\`{o}} Cesa{-}Bianchi and
                  Roman Garnett},
  title        = {Sample-Efficient Reinforcement Learning with Stochastic Ensemble Value
                  Expansion},
  booktitle    = {Advances in Neural Information Processing Systems 31: Annual Conference
                  on Neural Information Processing Systems 2018, NeurIPS 2018, December
                  3-8, 2018, Montr{\'{e}}al, Canada},
  pages        = {8234--8244},
  year         = {2018},}






@article{joseph2023lo,
  author       = {Charles{-}{\'{E}}tienne Joseph and
                  Benjamin Th{\'{e}}rien and
                  Abhinav Moudgil and
                  Boris Knyazev and
                  Eugene Belilovsky},
  title        = {Can We Learn Communication-Efficient Optimizers?},
  journal      = {CoRR},
  volume       = {abs/2312.02204},
  year         = {2023},}




@inproceedings{transformerlo,
  author       = {Erik G{\"{a}}rtner and
                  Luke Metz and
                  Mykhaylo Andriluka and
                  C. Daniel Freeman and
                  Cristian Sminchisescu},
  title        = {Transformer-Based Learned Optimization},
  booktitle    = {{IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
                  {CVPR} 2023, Vancouver, BC, Canada, June 17-24, 2023},
  pages        = {11970--11979},
  publisher    = {{IEEE}},
  year         = {2023},}



@inproceedings{tensorprogramsiva,
  author       = {Greg Yang and
                  Edward J. Hu},
  editor       = {Marina Meila and
                  Tong Zhang},
  title        = {Tensor Programs {IV:} Feature Learning in Infinite-Width Neural Networks},
  booktitle    = {Proceedings of the 38th International Conference on Machine Learning,
                  {ICML} 2021, 18-24 July 2021, Virtual Event},
  series       = {Proceedings of Machine Learning Research},
  volume       = {139},
  pages        = {11727--11737},
  publisher    = {{PMLR}},
  year         = {2021},}



@article{tesnorprogramsivb,
  author       = {Greg Yang and
                  Etai Littwin},
  title        = {Tensor Programs IVb: Adaptive Optimization in the Infinite-Width Limit},
  journal      = {CoRR},
  volume       = {abs/2308.01814},
  year         = {2023},}



@article{tensorprogramsi,
  author       = {Greg Yang},
  title        = {Tensor Programs {I:} Wide Feedforward or Recurrent Neural Networks
                  of Any Architecture are Gaussian Processes},
  journal      = {CoRR},
  volume       = {abs/1910.12478},
  year         = {2019},
}



@article{tensorprogramsii,
  author       = {Greg Yang},
  title        = {Tensor Programs {II:} Neural Tangent Kernel for Any Architecture},
  journal      = {CoRR},
  volume       = {abs/2006.14548},
  year         = {2020},}



@article{tensorprogramsiii,
  author       = {Greg Yang},
  title        = {Tensor Programs {III:} Neural Matrix Laws},
  journal      = {CoRR},
  volume       = {abs/2009.10685},
  year         = {2020},}





@inproceedings{adamw,
  author       = {Ilya Loshchilov and
                  Frank Hutter},
  title        = {Decoupled Weight Decay Regularization},
  booktitle    = {7th International Conference on Learning Representations, {ICLR} 2019,
                  New Orleans, LA, USA, May 6-9, 2019},
  publisher    = {OpenReview.net},
  year         = {2019}}

@inproceedings{vicol2023low,
  title={Low-variance gradient estimation in unrolled computation graphs with es-single},
  author={Vicol, Paul},
  booktitle={International Conference on Machine Learning},
  pages={35084--35119},
  year={2023},
  organization={PMLR}
}

@inproceedings{yang2023learning,
  title={Learning to generalize provably in learning to optimize},
  author={Yang, Junjie and Chen, Tianlong and Zhu, Mingkang and He, Fengxiang and Tao, Dacheng and Liang, Yingbin and Wang, Zhangyang},
  booktitle={International Conference on Artificial Intelligence and Statistics},
  pages={9807--9825},
  year={2023},
  organization={PMLR}
}

@article{premont2022simple,
  title={A simple guard for learned optimizers},
  author={Premont-Schwarz, Isabeau and Vitkuu, Jaroslav and Feyereisl, Jan},
  journal={arXiv preprint arXiv:2201.12426},
  year={2022}
}


@inproceedings{warmrestarts,
  author       = {Ilya Loshchilov and
                  Frank Hutter},
  title        = {{SGDR:} Stochastic Gradient Descent with Warm Restarts},
  booktitle    = {5th International Conference on Learning Representations, {ICLR} 2017,
                  Toulon, France, April 24-26, 2017, Conference Track Proceedings},
  publisher    = {OpenReview.net},
  year         = {2017},}

@article{dosovitskiy2020image,
  title={An image is worth 16x16 words: Transformers for image recognition at scale},
  author={Dosovitskiy, Alexey and Beyer, Lucas and Kolesnikov, Alexander and Weissenborn, Dirk and Zhai, Xiaohua and Unterthiner, Thomas and Dehghani, Mostafa and Minderer, Matthias and Heigold, Georg and Gelly, Sylvain and others},
  journal={arXiv preprint arXiv:2010.11929},
  year={2020}
}



@inproceedings{kudo2018sentencepiece,
  author       = {Taku Kudo and
                  John Richardson},
  editor       = {Eduardo Blanco and
                  Wei Lu},
  title        = {SentencePiece: {A} simple and language independent subword tokenizer
                  and detokenizer for Neural Text Processing},
  booktitle    = {Proceedings of the 2018 Conference on Empirical Methods in Natural
                  Language Processing, {EMNLP} 2018: System Demonstrations, Brussels,
                  Belgium, October 31 - November 4, 2018},
  pages        = {66--71},
  publisher    = {Association for Computational Linguistics},
  year         = {2018},}



@article{spsa,
  author       = {James C. Spall},
  title        = {Adaptive stochastic approximation by the simultaneous perturbation
                  method},
  journal      = {{IEEE} Trans. Autom. Control.},
  volume       = {45},
  number       = {10},
  pages        = {1839--1853},
  year         = {2000},}





@inproceedings{everett2024exponents,
  author       = {Katie E. Everett and
                  Lechao Xiao and
                  Mitchell Wortsman and
                  Alexander A. Alemi and
                  Roman Novak and
                  Peter J. Liu and
                  Izzeddin Gur and
                  Jascha Sohl{-}Dickstein and
                  Leslie Pack Kaelbling and
                  Jaehoon Lee and
                  Jeffrey Pennington},
  title        = {Scaling Exponents Across Parameterizations and Optimizers},
  booktitle    = {Forty-first International Conference on Machine Learning, {ICML} 2024,
                  Vienna, Austria, July 21-27, 2024},
  publisher    = {OpenReview.net},
  year         = {2024},}





@inproceedings{mudepth,
  author       = {Greg Yang and
                  Dingli Yu and
                  Chen Zhu and
                  Soufiane Hayou},
  title        = {Tensor Programs {VI:} Feature Learning in Infinite Depth Neural Networks},
  booktitle    = {The Twelfth International Conference on Learning Representations,
                  {ICLR} 2024, Vienna, Austria, May 7-11, 2024},
  publisher    = {OpenReview.net},
  year         = {2024},
}


@inproceedings{lilandscape,
  author       = {Hao Li and
                  Zheng Xu and
                  Gavin Taylor and
                  Christoph Studer and
                  Tom Goldstein},
  editor       = {Samy Bengio and
                  Hanna M. Wallach and
                  Hugo Larochelle and
                  Kristen Grauman and
                  Nicol{\`{o}} Cesa{-}Bianchi and
                  Roman Garnett},
  title        = {Visualizing the Loss Landscape of Neural Nets},
  booktitle    = {Advances in Neural Information Processing Systems 31: Annual Conference
                  on Neural Information Processing Systems 2018, NeurIPS 2018, December
                  3-8, 2018, Montr{\'{e}}al, Canada},
  pages        = {6391--6401},
  year         = {2018},
}



@inproceedings{resnet,
  author       = {Kaiming He and
                  Xiangyu Zhang and
                  Shaoqing Ren and
                  Jian Sun},
  title        = {Deep Residual Learning for Image Recognition},
  booktitle    = {2016 {IEEE} Conference on Computer Vision and Pattern Recognition,
                  {CVPR} 2016, Las Vegas, NV, USA, June 27-30, 2016},
  pages        = {770--778},
  publisher    = {{IEEE} Computer Society},
  year         = {2016},
}




@inproceedings{veloworthit,
  author       = {Fady Rezk and
                  Antreas Antoniou and
                  Henry Gouk and
                  Timothy M. Hospedales},
  editor       = {Javier Antor{\'{a}}n and
                  Arno Blaas and
                  Kelly Buchanan and
                  Fan Feng and
                  Vincent Fortuin and
                  Sahra Ghalebikesabi and
                  Andreas Kriegler and
                  Ian Mason and
                  David Rohde and
                  Francisco J. R. Ruiz and
                  Tobias Uelwer and
                  Yubin Xie and
                  Rui Yang},
  title        = {Is Scaling Learned Optimizers Worth It? Evaluating The Value of VeLO's
                  4000 {TPU} Months},
  booktitle    = {Proceedings on "I Can't Believe It's Not Better: Failure Modes in
                  the Age of Foundation Models" at NeurIPS 2023 Workshops, 16 December
                  2023, New Orleans, Louisiana, {USA}},
  series       = {Proceedings of Machine Learning Research},
  volume       = {239},
  pages        = {65--83},
  publisher    = {{PMLR}},
  year         = {2023},

}
@inproceedings{bottou_large-scale_2010,
    address = {Heidelberg},
    title = {Large-{Scale} {Machine} {Learning} with {Stochastic} {Gradient} {Descent}},
    isbn = {978-3-7908-2604-3},
    doi = {10.1007/978-3-7908-2604-3_16},
    abstract = {During the last decade, the data sizes have grown faster than the speed of processors. In this context, the capabilities of statistical machine learning methods is limited by the computing time rather than the sample size. A more precise analysis uncovers qualitatively different tradeoffs for the case of small-scale and large-scale learning problems. The large-scale case involves the computational complexity of the underlying optimization algorithm in non-trivial ways. Unlikely optimization algorithms such as stochastic gradient descent show amazing performance for large-scale problems. In particular, second order stochastic gradient and averaged stochastic gradient are asymptotically efficient after a single pass on the training set.},
    language = {en},
    booktitle = {Proceedings of {COMPSTAT}'2010},
    publisher = {Physica-Verlag HD},
    author = {Bottou, Léon},
    editor = {Lechevallier, Yves and Saporta, Gilbert},
    year = {2010},
    keywords = {efficiency, online learning, stochastic gradient descent, un-read, unread},
    pages = {177--186},
}

@misc{llama2,
      title={Llama 2: Open Foundation and Fine-Tuned Chat Models}, 
      author={Hugo Touvron and Louis Martin and Kevin Stone and Peter Albert and Amjad Almahairi and Yasmine Babaei and Nikolay Bashlykov and Soumya Batra and Prajjwal Bhargava and Shruti Bhosale and Dan Bikel and Lukas Blecher and Cristian Canton Ferrer and Moya Chen and Guillem Cucurull and David Esiobu and Jude Fernandes and Jeremy Fu and Wenyin Fu and Brian Fuller and Cynthia Gao and Vedanuj Goswami and Naman Goyal and Anthony Hartshorn and Saghar Hosseini and Rui Hou and Hakan Inan and Marcin Kardas and Viktor Kerkez and Madian Khabsa and Isabel Kloumann and Artem Korenev and Punit Singh Koura and Marie-Anne Lachaux and Thibaut Lavril and Jenya Lee and Diana Liskovich and Yinghai Lu and Yuning Mao and Xavier Martinet and Todor Mihaylov and Pushkar Mishra and Igor Molybog and Yixin Nie and Andrew Poulton and Jeremy Reizenstein and Rashi Rungta and Kalyan Saladi and Alan Schelten and Ruan Silva and Eric Michael Smith and Ranjan Subramanian and Xiaoqing Ellen Tan and Binh Tang and Ross Taylor and Adina Williams and Jian Xiang Kuan and Puxin Xu and Zheng Yan and Iliyan Zarov and Yuchen Zhang and Angela Fan and Melanie Kambadur and Sharan Narang and Aurelien Rodriguez and Robert Stojnic and Sergey Edunov and Thomas Scialom},
      year={2023},
      eprint={2307.09288},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2307.09288}, 
}

@misc{deepseekr1,
    title={DeepSeek-R1: Incentivizing Reasoning Capability in LLMs via Reinforcement Learning},
    author={DeepSeek-AI and Daya Guo and Dejian Yang and Haowei Zhang and Junxiao Song and Ruoyu Zhang and Runxin Xu and Qihao Zhu and Shirong Ma and Peiyi Wang and Xiao Bi and Xiaokang Zhang and Xingkai Yu and Yu Wu and Z. F. Wu and Zhibin Gou and Zhihong Shao and Zhuoshu Li and Ziyi Gao and Aixin Liu and Bing Xue and Bingxuan Wang and Bochao Wu and Bei Feng and Chengda Lu and Chenggang Zhao and Chengqi Deng and Chenyu Zhang and Chong Ruan and Damai Dai and Deli Chen and Dongjie Ji and Erhang Li and Fangyun Lin and Fucong Dai and Fuli Luo and Guangbo Hao and Guanting Chen and Guowei Li and H. Zhang and Han Bao and Hanwei Xu and Haocheng Wang and Honghui Ding and Huajian Xin and Huazuo Gao and Hui Qu and Hui Li and Jianzhong Guo and Jiashi Li and Jiawei Wang and Jingchang Chen and Jingyang Yuan and Junjie Qiu and Junlong Li and J. L. Cai and Jiaqi Ni and Jian Liang and Jin Chen and Kai Dong and Kai Hu and Kaige Gao and Kang Guan and Kexin Huang and Kuai Yu and Lean Wang and Lecong Zhang and Liang Zhao and Litong Wang and Liyue Zhang and Lei Xu and Leyi Xia and Mingchuan Zhang and Minghua Zhang and Minghui Tang and Meng Li and Miaojun Wang and Mingming Li and Ning Tian and Panpan Huang and Peng Zhang and Qiancheng Wang and Qinyu Chen and Qiushi Du and Ruiqi Ge and Ruisong Zhang and Ruizhe Pan and Runji Wang and R. J. Chen and R. L. Jin and Ruyi Chen and Shanghao Lu and Shangyan Zhou and Shanhuang Chen and Shengfeng Ye and Shiyu Wang and Shuiping Yu and Shunfeng Zhou and Shuting Pan and S. S. Li and Shuang Zhou and Shaoqing Wu and Shengfeng Ye and Tao Yun and Tian Pei and Tianyu Sun and T. Wang and Wangding Zeng and Wanjia Zhao and Wen Liu and Wenfeng Liang and Wenjun Gao and Wenqin Yu and Wentao Zhang and W. L. Xiao and Wei An and Xiaodong Liu and Xiaohan Wang and Xiaokang Chen and Xiaotao Nie and Xin Cheng and Xin Liu and Xin Xie and Xingchao Liu and Xinyu Yang and Xinyuan Li and Xuecheng Su and Xuheng Lin and X. Q. Li and Xiangyue Jin and Xiaojin Shen and Xiaosha Chen and Xiaowen Sun and Xiaoxiang Wang and Xinnan Song and Xinyi Zhou and Xianzu Wang and Xinxia Shan and Y. K. Li and Y. Q. Wang and Y. X. Wei and Yang Zhang and Yanhong Xu and Yao Li and Yao Zhao and Yaofeng Sun and Yaohui Wang and Yi Yu and Yichao Zhang and Yifan Shi and Yiliang Xiong and Ying He and Yishi Piao and Yisong Wang and Yixuan Tan and Yiyang Ma and Yiyuan Liu and Yongqiang Guo and Yuan Ou and Yuduan Wang and Yue Gong and Yuheng Zou and Yujia He and Yunfan Xiong and Yuxiang Luo and Yuxiang You and Yuxuan Liu and Yuyang Zhou and Y. X. Zhu and Yanhong Xu and Yanping Huang and Yaohui Li and Yi Zheng and Yuchen Zhu and Yunxian Ma and Ying Tang and Yukun Zha and Yuting Yan and Z. Z. Ren and Zehui Ren and Zhangli Sha and Zhe Fu and Zhean Xu and Zhenda Xie and Zhengyan Zhang and Zhewen Hao and Zhicheng Ma and Zhigang Yan and Zhiyu Wu and Zihui Gu and Zijia Zhu and Zijun Liu and Zilin Li and Ziwei Xie and Ziyang Song and Zizheng Pan and Zhen Huang and Zhipeng Xu and Zhongyu Zhang and Zhen Zhang},
    year={2025},
    eprint={2501.12948},
    archivePrefix={arXiv},
    primaryClass={cs.CL}
}
@misc{huggingface_hub,
  author       = {HuggingFace},
  title        = {Hugging Face Hub},
  publisher    = {Hugging Face},
  note         = {\url{https://huggingface.co/docs/huggingface_hub}}
}
@article{pytorch,
  author    = {Adam Paszke and Sam Gross and Francisco Massa and Adam Lerer and James Bradbury and Gregory Chanan and Trevor Killeen and Zeming Lin and Natalia Gimelshein and Luca Antiga and Alban Desmaison and Andreas Kopf and Edward Yang and Zachary DeVito and Martin Raison and Alykhan Tejani and Sasank Chilamkurthy and Benoit Steiner and Lu Fang and Junjie Bai and Soumith Chintala},
  title     = {PyTorch: An Imperative Style, High-Performance Deep Learning Library},
  journal   = {Advances in Neural Information Processing Systems},
  volume    = {32},
  year      = {2019}
}
@misc{jax2018github,
  author = {James Bradbury and Roy Frostig and Peter Hawkins and Matthew James Johnson and Chris Leary and Dougal Maclaurin and George Necula and Adam Paszke and Jake Vander{P}las and Skye Wanderman-{M}ilne and Qiao Zhang},
  title = {{JAX}: composable transformations of {P}ython+{N}um{P}y programs},
  url = {http://github.com/jax-ml/jax},
  version = {0.3.13},
  year = {2018},
}
@inproceedings{wolf-etal-2020-transformers,
    title = "Transformers: State-of-the-Art Natural Language Processing",
    author = "Thomas Wolf and Lysandre Debut and Victor Sanh and Julien Chaumond and Clement Delangue and Anthony Moi and Pierric Cistac and Tim Rault and Rémi Louf and Morgan Funtowicz and Joe Davison and Sam Shleifer and Patrick von Platen and Clara Ma and Yacine Jernite and Julien Plu and Canwen Xu and Teven Le Scao and Sylvain Gugger and Mariama Drame and Quentin Lhoest and Alexander M. Rush",
    booktitle = "Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing: System Demonstrations",
    month = oct,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/2020.emnlp-demos.6",
    pages = "38--45"
}

@misc{von-platen-etal-2022-diffusers,
  author = {Patrick von Platen and Suraj Patil and Anton Lozhkov and Pedro Cuenca and Nathan Lambert and Kashif Rasul and Mishig Davaadorj and Dhruv Nair and Sayak Paul and William Berman and Yiyi Xu and Steven Liu and Thomas Wolf},
  title = {Diffusers: State-of-the-art diffusion models},
  year = {2022},
  publisher = {GitHub},
  journal = {GitHub repository},
  howpublished = {\url{https://github.com/huggingface/diffusers}}
}
@misc{rw2019timm,
  author = {Ross Wightman},
  title = {PyTorch Image Models},
  year = {2019},
  publisher = {GitHub},
  journal = {GitHub repository},
  doi = {10.5281/zenodo.4414861},
  howpublished = {\url{https://github.com/rwightman/pytorch-image-models}}
}
@article{dao2022flashattention,
  title={Flashattention: Fast and memory-efficient exact attention with io-awareness},
  author={Dao, Tri and Fu, Dan and Ermon, Stefano and Rudra, Atri and R{\'e}, Christopher},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={16344--16359},
  year={2022}
}
@article{muller2021real,
  title={Real-time neural radiance caching for path tracing},
  author={M{\"u}ller, Thomas and Rousselle, Fabrice and Nov{\'a}k, Jan and Keller, Alexander},
  journal={ACM Transactions on Graphics (TOG)},
  volume={40},
  number={4},
  pages={1--16},
  year={2021},
  publisher={ACM New York, NY, USA}
}



@article{he2019mlframeworks,
author = {He, Horace},
title = {The State of Machine Learning Frameworks in 2019},
journal = {The Gradient},
year = {2019},
howpublished = {\url{https://thegradient.pub/state-of-ml-frameworks-2019-pytorch-dominates-research-tensorflow-dominates-industry/ } },
}

@misc{lozhkov2024fineweb-edu,
    author       = { Lozhkov, Anton and Ben Allal, Loubna and von Werra, Leandro and Wolf, Thomas },  
    title        = { FineWeb-Edu: the Finest Collection of Educational Content }, 
    year         = 2024,  
    url          = { https://huggingface.co/datasets/HuggingFaceFW/fineweb-edu },  
    doi          = { 10.57967/hf/2497 },
    publisher    = { Hugging Face }
}



@misc{therien2024mulo,
  title = {$\mu$LO: Compute-Efficient Meta-Generalization of Learned Optimizers},
  author = {Benjamin Thérien and Charles-Étienne Joseph and Boris Knyazev and Edouard Oyallon and Irina Rish and Eugene Belilovsky},
  year = {2024},
  eprint = {2406.00153},
  archivePrefix = {arXiv},
  primaryClass = {cs.LG},
  url = {https://arxiv.org/abs/2406.00153}
}


@software{deepmind2020jax,
  title = {The {D}eep{M}ind {JAX} {E}cosystem},
  author = {DeepMind and Babuschkin, Igor and Baumli, Kate and Bell, Alison and Bhupatiraju, Surya and Bruce, Jake and Buchlovsky, Peter and Budden, David and Cai, Trevor and Clark, Aidan and Danihelka, Ivo and Dedieu, Antoine and Fantacci, Claudio and Godwin, Jonathan and Jones, Chris and Hemsley, Ross and Hennigan, Tom and Hessel, Matteo and Hou, Shaobo and Kapturowski, Steven and Keck, Thomas and Kemaev, Iurii and King, Michael and Kunesch, Markus and Martens, Lena and Merzic, Hamza and Mikulik, Vladimir and Norman, Tamara and Papamakarios, George and Quan, John and Ring, Roman and Ruiz, Francisco and Sanchez, Alvaro and Sartran, Laurent and Schneider, Rosalia and Sezener, Eren and Spencer, Stephen and Srinivasan, Srivatsan and Stanojevi\'{c}, Milo\v{s} and Stokowiec, Wojciech and Wang, Luyu and Zhou, Guangyao and Viola, Fabio},
  url = {http://github.com/google-deepmind},
  year = {2020},
}
